Random unitary circuits with constant spectral gap

We prove constant lower bounds for the spectral gap of the following random walks on unitary groups $\mathsf{SU}(2^n)$ on $n$ qubits. (i) Random Pauli Rotation: choose an $n$-qubit Pauli operator $P$ and an angle $\theta \in [0,2\pi)$, both uniformly at random, and apply $e^{\mathrm i \theta P}$. (ii) Brickwork Random Unitary Circuit: choose $n-1$ unitaries $U_{i}$ uniformly at random from $\mathsf{SU}(4)$ (including central phases of the parent group) independently, and apply $U_{2j-1}$ on two qubits $2j-1, 2j$ and then $U_{2j}$ on two qubits $2j, 2j+1$. Importantly, the gap bounds are independent of $n$ and apply for all finite dimensional unitary representations of $\mathsf{SU}(2^n)$ uniformly. Our results immediately imply that the Random Pauli Rotation and Brickwork Random Unitary Circuit converge to approximate unitary $t$-designs after $\mathcal{O}(nt)$ steps. As a consequence, we improve implications for the complexity growth of random unitary circuits as a function of the depth. The existing argument can be applied almost verbatim, but previously the depth had to be $\mathcal{O}(2^{cn})$ for some $c < 1$. Our unconditional constant spectral gap removes this restriction. We prove analogous constant-gap results for orthogonal and Clifford groups; the latter is indispensable for our result on the Brickwork Random Unitary Circuit. The former implies convergence to approximate orthogonal $t$-designs. In this case, the implied mixing time with respect to a constant additive and multiplicative error is optimal (up to an absolute constant factor) for $t=2$.

==> Oplus4Oplus2F2/Manifest.toml <==
# This file is machine-generated - editing it directly is not advised

julia_version = "1.13.0"
manifest_format = "2.1"
project_hash = "d5cd6fe8012d9b9a4f6143899e355647f842fe72"

[[deps.Arpack]]
deps = ["Arpack_jll", "Libdl", "LinearAlgebra", "Logging"]
git-tree-sha1 = "9b9b347613394885fd1c8c7729bfc60528faa436"
registries = "General"
uuid = "7d9fca2a-8960-54d3-9f78-7d1dccf2cb97"
version = "0.5.4"

[[deps.Arpack_jll]]
deps = ["Artifacts", "CompilerSupportLibraries_jll", "JLLWrappers", "Libdl", "libblastrampoline_jll"]
git-tree-sha1 = "7f54761502ff149a9d492e4acefe9805898e29b3"
registries = "General"
uuid = "68821587-b530-5797-8361-c406ea357684"
version = "3.5.2+0"

[[deps.Artifacts]]
uuid = "56f22d72-fd6d-98f1-02f0-08ddc0907c33"
version = "1.11.0"

[[deps.CompilerSupportLibraries_jll]]
deps = ["Artifacts", "Libdl"]
uuid = "e66e0078-7015-5450-92f7-15fbd957f2ae"
version = "1.5.5+2"

[[deps.Dates]]
deps = ["Printf"]
uuid = "ade2ca70-3891-5945-98fb-dc099432e06a"
version = "1.11.0"

[[deps.JLLWrappers]]
deps = ["Artifacts", "Preferences"]
git-tree-sha1 = "7204148362dafe5fe6a273f855b8ccbe4df8173e"
registries = "General"
uuid = "692b3bcd-3c85-4b1f-b108-f13ce0eb3210"
version = "1.8.0"

[[deps.Libdl]]
uuid = "8f399da3-3557-5675-b5ff-fb832c97cbdb"
version = "1.11.0"

[[deps.LinearAlgebra]]
deps = ["Libdl", "OpenBLAS_jll", "libblastrampoline_jll"]
uuid = "37e2e46d-f89d-539d-b4ee-838fcccc9c8e"
version = "1.13.0"

[[deps.LinearMaps]]
deps = ["LinearAlgebra"]
git-tree-sha1 = "7f6be2e4cdaaf558623d93113d6ddade7b916209"
registries = "General"
uuid = "7a12625a-238d-50fd-b39a-03d52299707e"
version = "3.11.4"

    [deps.LinearMaps.extensions]
    LinearMapsChainRulesCoreExt = "ChainRulesCore"
    LinearMapsSparseArraysExt = "SparseArrays"
    LinearMapsStatisticsExt = "Statistics"

    [deps.LinearMaps.weakdeps]
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    SparseArrays = "2f01184e-e22b-5df5-ae63-d93ebab69eaf"
    Statistics = "10745b16-79ce-11e8-11f9-7d13ad32a3b2"

[[deps.Logging]]
uuid = "56ddb016-857b-54e1-b83d-db4d58db5568"
version = "1.11.0"

[[deps.OpenBLAS_jll]]
deps = ["Artifacts", "CompilerSupportLibraries_jll", "Libdl"]
uuid = "4536629a-c528-5b80-bd46-f80d51c5b363"
version = "0.3.30+0"

[[deps.Preferences]]
deps = ["TOML"]
git-tree-sha1 = "5005266de4bfe50e53ff44a5cb5c540b6e47a254"
registries = "General"
uuid = "21216c6a-2e73-6563-6e65-726566657250"
version = "1.6.0"

[[deps.Printf]]
deps = ["Unicode"]
uuid = "de0858da-6303-5e67-8744-51eddeeeb8d7"
version = "1.11.0"

[[deps.Random]]
deps = ["SHA"]
uuid = "9a3f8284-a2c9-5f02-9a11-845980a1fd5c"
version = "1.11.0"

[[deps.SHA]]
uuid = "ea8e919c-243c-51af-8825-aaa63cd721ce"
version = "1.0.0"

[[deps.Serialization]]
uuid = "9e88b42a-f829-5b0c-bbe9-9e923198166b"
version = "1.11.0"

[[deps.SparseArrays]]
deps = ["Libdl", "LinearAlgebra", "Random", "Serialization", "SuiteSparse_jll"]
uuid = "2f01184e-e22b-5df5-ae63-d93ebab69eaf"
version = "1.13.0"

[[deps.SuiteSparse_jll]]
deps = ["Artifacts", "CompilerSupportLibraries_jll", "Libdl", "libblastrampoline_jll"]
uuid = "bea87d4a-7f5b-5778-9afe-8cc45184846c"
version = "7.10.1+0"

[[deps.TOML]]
deps = ["Dates"]
uuid = "fa267f1f-6049-4f14-aa54-33bafae1ed76"
version = "1.0.3"

[[deps.Unicode]]
uuid = "4ec0a83e-493e-50e2-b9ac-8f72acf5a8f5"
version = "1.11.0"

[[deps.libblastrampoline_jll]]
deps = ["Artifacts", "Libdl"]
uuid = "8e850b90-86db-534c-a0d3-1478176c7d93"
version = "5.15.0+0"

[registries.General]
url = "https://github.com/JuliaRegistries/General.git"
uuid = "23338594-aafe-5451-b93e-139f81909106"


==> Oplus4Oplus2F2/Project.toml <==
[deps]
Arpack = "7d9fca2a-8960-54d3-9f78-7d1dccf2cb97"
LinearAlgebra = "37e2e46d-f89d-539d-b4ee-838fcccc9c8e"
LinearMaps = "7a12625a-238d-50fd-b39a-03d52299707e"
Random = "9a3f8284-a2c9-5f02-9a11-845980a1fd5c"
Serialization = "9e88b42a-f829-5b0c-bbe9-9e923198166b"
SparseArrays = "2f01184e-e22b-5df5-ae63-d93ebab69eaf"


==> Sp4Sp2F2/Manifest.toml <==
# This file is machine-generated - editing it directly is not advised

julia_version = "1.13.0"
manifest_format = "2.1"
project_hash = "d5cd6fe8012d9b9a4f6143899e355647f842fe72"

[[deps.Arpack]]
deps = ["Arpack_jll", "Libdl", "LinearAlgebra", "Logging"]
git-tree-sha1 = "9b9b347613394885fd1c8c7729bfc60528faa436"
registries = "General"
uuid = "7d9fca2a-8960-54d3-9f78-7d1dccf2cb97"
version = "0.5.4"

[[deps.Arpack_jll]]
deps = ["Artifacts", "CompilerSupportLibraries_jll", "JLLWrappers", "Libdl", "libblastrampoline_jll"]
git-tree-sha1 = "7f54761502ff149a9d492e4acefe9805898e29b3"
registries = "General"
uuid = "68821587-b530-5797-8361-c406ea357684"
version = "3.5.2+0"

[[deps.Artifacts]]
uuid = "56f22d72-fd6d-98f1-02f0-08ddc0907c33"
version = "1.11.0"

[[deps.CompilerSupportLibraries_jll]]
deps = ["Artifacts", "Libdl"]
uuid = "e66e0078-7015-5450-92f7-15fbd957f2ae"
version = "1.5.5+2"

[[deps.Dates]]
deps = ["Printf"]
uuid = "ade2ca70-3891-5945-98fb-dc099432e06a"
version = "1.11.0"

[[deps.JLLWrappers]]
deps = ["Artifacts", "Preferences"]
git-tree-sha1 = "7204148362dafe5fe6a273f855b8ccbe4df8173e"
registries = "General"
uuid = "692b3bcd-3c85-4b1f-b108-f13ce0eb3210"
version = "1.8.0"

[[deps.Libdl]]
uuid = "8f399da3-3557-5675-b5ff-fb832c97cbdb"
version = "1.11.0"

[[deps.LinearAlgebra]]
deps = ["Libdl", "OpenBLAS_jll", "libblastrampoline_jll"]
uuid = "37e2e46d-f89d-539d-b4ee-838fcccc9c8e"
version = "1.13.0"

[[deps.LinearMaps]]
deps = ["LinearAlgebra"]
git-tree-sha1 = "7f6be2e4cdaaf558623d93113d6ddade7b916209"
registries = "General"
uuid = "7a12625a-238d-50fd-b39a-03d52299707e"
version = "3.11.4"

    [deps.LinearMaps.extensions]
    LinearMapsChainRulesCoreExt = "ChainRulesCore"
    LinearMapsSparseArraysExt = "SparseArrays"
    LinearMapsStatisticsExt = "Statistics"

    [deps.LinearMaps.weakdeps]
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    SparseArrays = "2f01184e-e22b-5df5-ae63-d93ebab69eaf"
    Statistics = "10745b16-79ce-11e8-11f9-7d13ad32a3b2"

[[deps.Logging]]
uuid = "56ddb016-857b-54e1-b83d-db4d58db5568"
version = "1.11.0"

[[deps.OpenBLAS_jll]]
deps = ["Artifacts", "CompilerSupportLibraries_jll", "Libdl"]
uuid = "4536629a-c528-5b80-bd46-f80d51c5b363"
version = "0.3.30+0"

[[deps.Preferences]]
deps = ["TOML"]
git-tree-sha1 = "5005266de4bfe50e53ff44a5cb5c540b6e47a254"
registries = "General"
uuid = "21216c6a-2e73-6563-6e65-726566657250"
version = "1.6.0"

[[deps.Printf]]
deps = ["Unicode"]
uuid = "de0858da-6303-5e67-8744-51eddeeeb8d7"
version = "1.11.0"

[[deps.Random]]
deps = ["SHA"]
uuid = "9a3f8284-a2c9-5f02-9a11-845980a1fd5c"
version = "1.11.0"

[[deps.SHA]]
uuid = "ea8e919c-243c-51af-8825-aaa63cd721ce"
version = "1.0.0"

[[deps.Serialization]]
uuid = "9e88b42a-f829-5b0c-bbe9-9e923198166b"
version = "1.11.0"

[[deps.SparseArrays]]
deps = ["Libdl", "LinearAlgebra", "Random", "Serialization", "SuiteSparse_jll"]
uuid = "2f01184e-e22b-5df5-ae63-d93ebab69eaf"
version = "1.13.0"

[[deps.SuiteSparse_jll]]
deps = ["Artifacts", "CompilerSupportLibraries_jll", "Libdl", "libblastrampoline_jll"]
uuid = "bea87d4a-7f5b-5778-9afe-8cc45184846c"
version = "7.10.1+0"

[[deps.TOML]]
deps = ["Dates"]
uuid = "fa267f1f-6049-4f14-aa54-33bafae1ed76"
version = "1.0.3"

[[deps.Unicode]]
uuid = "4ec0a83e-493e-50e2-b9ac-8f72acf5a8f5"
version = "1.11.0"

[[deps.libblastrampoline_jll]]
deps = ["Artifacts", "Libdl"]
uuid = "8e850b90-86db-534c-a0d3-1478176c7d93"
version = "5.15.0+0"

[registries.General]
url = "https://github.com/JuliaRegistries/General.git"
uuid = "23338594-aafe-5451-b93e-139f81909106"


==> Sp4Sp2F2/Project.toml <==
[deps]
Arpack = "7d9fca2a-8960-54d3-9f78-7d1dccf2cb97"
LinearAlgebra = "37e2e46d-f89d-539d-b4ee-838fcccc9c8e"
LinearMaps = "7a12625a-238d-50fd-b39a-03d52299707e"
Random = "9a3f8284-a2c9-5f02-9a11-845980a1fd5c"
Serialization = "9e88b42a-f829-5b0c-bbe9-9e923198166b"
SparseArrays = "2f01184e-e22b-5df5-ae63-d93ebab69eaf"

